On the Choice of Tensor Estimation for Corner Detection, Optical Flow and Denoising

Many image processing methods such as corner detection, optical flow and iterative enhancement make use of image tensors. Generally, these tensors are estimated using the structure tensor. In this work we show that the gradient energy tensor can be used as an alternative to the structure tensor in several cases. We apply the gradient energy tensor to common image problem applications such as corner detection, optical flow and image enhancement. Our experimental results suggest that the gradient energy tensor enables real-time tensor-based image enhancement using the graphical processing unit (GPU) and we obtain 40% increase of frame rate without loss of image quality.

==> contact.txt <==
Corresponding author: Astrom, Freddie, freddie.astrom@liu.se

Astrom, Freddie, freddie.astrom@liu.se, Computer Vision Laboratory, Linkoping University, Sweden

Felsberg, Michael, michael.felsberg@liu.se, Computer Vision Laboratory, Linkoping University, Sweden
